Dark Forces Searches at KLOE-2

Direct searches of dark matter are performed at accelerator facilities. The existence of a new vector boson has been postulated in different scenarios where in the most basic scheme the coupling to the SM can be achieved via a kinetic mixing term due to the U boson. The KLOE experiment at DA$\phi$NE searched for the U boson both in Dalitz decays of the $\phi$ meson and in continuum events. For all of these searches an upper limit for the U boson coupling $\epsilon^{2}$ has been established in the mass range $50 \, \text{MeV} < m_U < 1000\,\text{MeV}$. A summary of the different models and searches along with results are presented.

==> Aknowledgments.txt <==

We warmly thank our former KLOE colleagues for the access to the data collected during the KLOE data taking campaign.
We thank the DA$\Phi$NE team for their efforts in maintaining low background running conditions and their collaboration during all data taking. We want to thank our technical staff: 
G.F. Fortugno and F. Sborzacchi for their dedication in ensuring efficient operation of the KLOE computing facilities; 
M. Anelli for his continuous attention to the gas system and detector safety; 
A. Balla, M. Gatta, G. Corradi and G. Papalino for electronics maintenance; 
M. Santoni, G. Paoluzzi and R. Rosellini for general detector support; 
C. Piscitelli for his help during major maintenance periods. 
This work was supported in part by the EU Integrated Infrastructure Initiative Hadron Physics Project under contract number RII3-CT- 2004-506078; by the European Commission under the 7th Framework Programme through the `Research Infrastructures' action of the `Capacities' Programme, Call: FP7-INFRASTRUCTURES-2008-1, Grant Agreement No. 227431; by the Polish National Science Centre through the Grants No.\
%0469/B/H03/2009/37, 
%0309/B/H03/2011/40, 
%DEC-2011/03/N/ST2/02641,   % J.Zdebik - out 4 Jan 2015
%2011/01/D/ST2/00748,
2011/03/N/ST2/02652,
2013/08/M/ST2/00323,
2013/11/B/ST2/04245,
2014/14/E/ST2/00262,
2014/12/S/ST2/00459.
%by the Foundation for Polish Science through the MPD programme   % Out 4 Jan 2015
%and the project HOMING PLUS BIS/2011-4/3

